orbitize! v4: Joint Orbit Fitting with Gaia DR4 Astrometry and Flexible Analytic Linear Marginalization

orbitize! is a Python package for Bayesian orbit fitting of planetary and stellar companions (Blunt et al., 2020). It provides a unified framework for fitting relative astrometry, radial velocities, and absolute astrometry, supporting analyses of both resolved and unresolved systems. Available posterior sampling methods include parallel-tempered Markov chain Monte Carlo (MCMC) through ptemcee (Foreman-Mackey et al., 2013; Vousden et al., 2016) and nested sampling through dynesty (Speagle, 2020), nautilus (Lange, 2023), and pymultinest (Buchner et al., 2014; Feroz et al., 2019). This paper accompanies the release of orbitize! version 4.0 and describes the functionality added since version 3.0 (Blunt et al., 2024), with a particular focus on joint orbit fitting with Gaia DR4 epoch astrometry and the implementation of the Orbits for the Extremely Impatient (OFTeI) algorithm (Blunt et al. 2026b, in preparation).

==> licenses/inara-LICENSE.txt <==
MIT License

Copyright (c) 2021 Albert Krewinkel

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

